The Passive Eavesdropper Affects my Channel: Secret-Key Rates under Real-World Conditions (Extended Version)

Channel-reciprocity based key generation (CRKG) has gained significant importance as it has recently been proposed as a potential lightweight security solution for IoT devices. However, the impact of the attacker's position in close range has only rarely been evaluated in practice, posing an open research problem about the security of real-world realizations. Furthermore, this would further bridge the gap between theoretical channel models and their practice-oriented realizations. For security metrics, we utilize cross-correlation, mutual information, and a lower bound on secret-key capacity. We design a practical setup of three parties such that the channel statistics, although based on joint randomness, are always reproducible. We run experiments to obtain channel states and evaluate the aforementioned metrics for the impact of an attacker depending on his position. It turns out the attacker himself affects the outcome, which has not been adequately regarded yet in standard channel models.

==> figures/muiVsDelayAlice-1.tsv <==
1	0.852654323029288
2	0.372745770661987
3	0.174300514217487
4	0.068491644100245
5	0.0346841344439702
6	0.0313605978782743
7	0.019786028688627
8	0.0399917950724502
9	0.0645503743719412
10	0.063140024553869
11	0.0444342714849092
12	0.0495201610317039
13	0.0540999964390059
14	0.0385559528330055
15	0.00360258264050465
16	0.0518556823255974
17	0.0390223761397249
18	0.0203256543417211
19	0.0050807968333003
20	0.0255716397572032
21	0.00733069417651705
22	0.018943393796095
23	0.000865083227368249
24	0.00857490323368051
25	0.00300602824109706
26	0.0167007532089339
27	0.0210291412975594
28	0.0150923069347972
29	0.0249318045065689
30	0.0416690146191861
31	0.0173440509276663
32	0.0483036950001767
33	0.0382966716802569
34	0.0151983450203026
35	0.0383070013767497
36	0.0464060605050938
37	0.0381177053604347
38	0.0168463788463612
39	0.0109816936625939
40	0.0152885134603581
41	0.0166609348258054
42	0.0194977349386062
43	0
44	0.0313365770058435
45	0.0100088843965225
46	0
47	0.0187177995725512
48	0.00882398453248998
49	0.00136953597536548
50	0
51	0.00504848046438439
52	0.0246726531963741
53	0.032020457736076
54	0.00668417924784347
55	0.0131810966793796
56	0.0302013058512175
57	0.0416215932331921
58	0.0365894296497202
59	0.0177820675690306
60	0.0256511322539562
61	0.033733773512735
62	0.0478138567529437
63	0.0356070553155276
64	0.0377359682526154
65	0.037738810361846
66	0.0244490354650363
67	0.0384092451742975
68	0.0102549793165973
69	0.0104151328930864
70	0.0490224745234484
71	0.0103226272870646
72	0.0288492120588964
73	0.0134334384689814
74	0.0308154467031735
75	0.0156715489937141
76	0
77	0.00884197493964987
78	0.047777774949971
79	0.038610977221865
80	0.0423262054911623
81	0.0838106561337675
82	0.0300746516535779
83	0.0640247717146445
84	0.0378927459227088
85	0.0346530587927894
86	0.0315923956904939
87	0.0527016065628226
88	0.0424631461044434
89	0.0371298776389876
90	0.0297698246183884
91	0.0142524997245453
92	0.0520013800977767
93	0.0664566794642198
94	0.0876888800887844
95	0.19785041885219
96	0.367169566778595
97	0.583301716200278
98	0.562555097872576
99	0.348824357627304
100	0.155045209753552
101	0.0783851850282484
102	0.034661440850977
103	0.015076985513463
104	0.0345788177059853
105	0.0272694032813213
106	0.064879453110768
107	0.0635240555468032
108	0.0396928109521764
109	0.0389307505776781
110	0.0540935331652227
111	0.0242448364089488
112	0.020831116976247
113	0.0312693041360868
114	0.0606965031092145
115	0.0422800536768042
116	0.0137491578517296
117	0.0288936326392054
118	0.00249242880654059
119	0.0311541193640222
120	0.00851643080367328


==> figures/muiVsDelayAliceNew-1.tsv <==
1	0.685437542451219
2	0.277935762278325
3	0.132637948445134
4	0.0753600266509091
5	0.0492970915244816
6	0.0379005653298305
7	0.027510621892158
8	0.0379717767570487
9	0.0379720075882553
10	0.00694800488997084
11	0.0337868214093884
12	0.0168933818507934
13	0.015305551688791
14	0.0285255434264729
15	0.0162054038666447
16	0
17	0.00125549093238321
18	0.0229695805545055
19	0.0315180968958881
20	0.0148111400982784
21	0.0136313185207898
22	0
23	0
24	0.000611111192370156
25	0
26	0.00168042232972665
27	0.0231859703836884
28	0.00995508629844775
29	0.00632059124363864
30	0.00656408931263988
31	0
32	0.0153582389116843
33	0
34	0
35	0
36	0
37	0
38	0
39	0.00828203614038005
40	0.0176283916932751
41	0
42	0.00223787969352614
43	0.0209920063272069
44	0.00705541353576502
45	0.00437409266752084
46	0
47	0
48	0
49	0
50	0
51	0
52	0.00292995493159099
53	0
54	0.0218464857460246
55	0.00311231158475935
56	0
57	0
58	0.00803696553378424
59	0
60	0
61	0.00180543185501968
62	0
63	0
64	0
65	0.00480038019820271
66	0
67	0
68	0
69	0.0186820784433388
70	0
71	0.0104627706833366
72	0
73	0.00348721031808476
74	0.00850057558517391
75	0.000578131183735434
76	0.0209140430871973
77	0
78	0.00698438965890206
79	0.00755389352629298
80	0.0133682863609349
81	0
82	0.0242563491153751
83	0.00213974757684488
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	0.0103502548970976
92	0
93	0
94	0.00601713476873805
95	0
96	0.0185682930854639
97	0
98	0
99	0.0139462444212654
100	0.020074856235813
101	0.00846808609285309
102	0
103	0.00476895830021215
104	0
105	0
106	0.00819605151594306
107	0
108	0
109	0
110	0.00757954464411998
111	0.00565794698440793
112	0
113	0
114	0.00391241582748596
115	0.00178467147338128
116	0.0129000741123648
117	0
118	0.0131901856581372
119	0.0158851688484186
120	0


==> figures/muiVsDelayAliceOld-1.tsv <==
1	0.852654323029288
2	0.372745770661987
3	0.174300514217487
4	0.068491644100245
5	0.0346841344439702
6	0.0313605978782743
7	0.019786028688627
8	0.0399917950724502
9	0.0645503743719412
10	0.063140024553869
11	0.0444342714849092
12	0.0495201610317039
13	0.0540999964390059
14	0.0385559528330055
15	0.00360258264050465
16	0.0518556823255974
17	0.0390223761397249
18	0.0203256543417211
19	0.0050807968333003
20	0.0255716397572032
21	0.00733069417651705
22	0.018943393796095
23	0.000865083227368249
24	0.00857490323368051
25	0.00300602824109706
26	0.0167007532089339
27	0.0210291412975594
28	0.0150923069347972
29	0.0249318045065689
30	0.0416690146191861
31	0.0173440509276663
32	0.0483036950001767
33	0.0382966716802569
34	0.0151983450203026
35	0.0383070013767497
36	0.0464060605050938
37	0.0381177053604347
38	0.0168463788463612
39	0.0109816936625939
40	0.0152885134603581
41	0.0166609348258054
42	0.0194977349386062
43	0
44	0.0313365770058435
45	0.0100088843965225
46	0
47	0.0187177995725512
48	0.00882398453248998
49	0.00136953597536548
50	0
51	0.00504848046438439
52	0.0246726531963741
53	0.032020457736076
54	0.00668417924784347
55	0.0131810966793796
56	0.0302013058512175
57	0.0416215932331921
58	0.0365894296497202
59	0.0177820675690306
60	0.0256511322539562
61	0.033733773512735
62	0.0478138567529437
63	0.0356070553155276
64	0.0377359682526154
65	0.037738810361846
66	0.0244490354650363
67	0.0384092451742975
68	0.0102549793165973
69	0.0104151328930864
70	0.0490224745234484
71	0.0103226272870646
72	0.0288492120588964
73	0.0134334384689814
74	0.0308154467031735
75	0.0156715489937141
76	0
77	0.00884197493964987
78	0.047777774949971
79	0.038610977221865
80	0.0423262054911623
81	0.0838106561337675
82	0.0300746516535779
83	0.0640247717146445
84	0.0378927459227088
85	0.0346530587927894
86	0.0315923956904939
87	0.0527016065628226
88	0.0424631461044434
89	0.0371298776389876
90	0.0297698246183884
91	0.0142524997245453
92	0.0520013800977767
93	0.0664566794642198
94	0.0876888800887844
95	0.19785041885219
96	0.367169566778595
97	0.583301716200278
98	0.562555097872576
99	0.348824357627304
100	0.155045209753552
101	0.0783851850282484
102	0.034661440850977
103	0.015076985513463
104	0.0345788177059853
105	0.0272694032813213
106	0.064879453110768
107	0.0635240555468032
108	0.0396928109521764
109	0.0389307505776781
110	0.0540935331652227
111	0.0242448364089488
112	0.020831116976247
113	0.0312693041360868
114	0.0606965031092145
115	0.0422800536768042
116	0.0137491578517296
117	0.0288936326392054
118	0.00249242880654059
119	0.0311541193640222
120	0.00851643080367328

